Intrusion Tolerance for Networked Systems through Two-Level Feedback Control

We formulate intrusion tolerance for a system with service replicas as a two-level optimal control problem. On the local level node controllers perform intrusion recovery, and on the global level a system controller manages the replication factor. The local and global control problems can be formulated as classical problems in operations research, namely, the machine replacement problem and the inventory replenishment problem. Based on this formulation, we design TOLERANCE, a novel control architecture for intrusion-tolerant systems. We prove that the optimal control strategies on both levels have threshold structure and design efficient algorithms for computing them. We implement and evaluate TOLERANCE in an emulation environment where we run 10 types of network intrusions. The results show that TOLERANCE can improve service availability and reduce operational cost compared with state-of-the-art intrusion-tolerant systems.

==> commands.txt <==
latex -shell-escape paper.tex
buf_size=1000000 latex -shell-escape paper.tex
dvips -E paper.dvi
ps2pdf paper.ps test.pdf

pdflatex -shell-escape paper.tex


gs -q -dNOCACHE -dNOPAUSE -dBATCH -dSAFER -sDEVICE=eps2write -sOutputFile=monitoring.eps pycr_135.pdf

